Assessing the Impact of Language Disparity on Multilingual Linguistic Ability in Large Language Models

Claims about the grammatical competence of multilingual language models vary sharply with how competence is measured, yet the interaction between evaluation paradigm, post-training, and language resource availability has not been systematically examined. We evaluate base and post-trained models from six families on MultiBLiMP, a syntactic minimal-pair benchmark covering 101 languages, using four evaluation methods. We report three principal findings. First, post-training degrades grammatical competence, but the magnitude of this effect is reduced unevenly by model scale, while low-resource languages bear the highest cost. Second, post-trained models retain grammatical knowledge they cannot articulate through explicit prompting, yet this is measurable only in high-resource languages, because near-chance baselines in low-resource settings leave little knowledge to hide. Third, native-language prompting recovers otherwise hidden competence on low-resource languages, demonstrating that only high-resource languages can be probed directly from unprompted probabilities. We conclude that multilingual grammatical evaluation must adopt language-informed, multi-paradigm protocols to avoid systematically underestimating low-resource abilities.

==> figures/data/delta_acc_gemma3_High.dat <==
acc delta
94.897 8.049
97.276 7.341
100.0 6.583
99.146 8.179
96.629 7.605
96.875 7.54
98.0 7.84
99.818 9.64
94.602 6.963
95.971 11.429
96.279 9.478
96.576 8.34
94.555 7.48
98.235 8.593
92.232 5.493
99.102 8.955
98.817 9.41
98.375 7.761
95.68 7.417
94.608 6.107
95.954 7.201
89.362 5.255
95.152 6.759
98.39 9.3
91.739 4.331
97.436 6.333
98.241 7.169
97.671 8.114
98.054 8.77
96.043 6.709
94.691 6.925
96.296 7.511
100.0 14.17
98.168 7.073
96.9 9.362
98.141 7.697
97.273 9.861
100.0 11.935


==> figures/data/delta_acc_gemma3_Low_Zero.dat <==
acc delta
80.0 3.15
81.832 4.274
96.429 3.018
21.429 -1.321
66.667 3.407
85.294 4.162
66.805 2.904
69.179 4.485
50.0 1.568
97.279 7.916
59.341 1.595
92.574 13.416
66.0 0.93
65.116 0.802
70.625 2.381
71.154 3.637
46.667 -1.192
82.283 6.551
54.878 -1.034
51.724 0.366
44.737 1.224
83.158 6.089
93.939 13.245
100.0 8.731
65.649 2.015
70.342 3.251
11.111 -6.056
46.377 -2.362
38.462 -0.962
65.775 2.259
16.667 -5.5
84.539 4.567
78.743 4.362
77.907 2.674
88.0 7.0
61.389 1.209


==> figures/data/delta_acc_gemma3_Mid.dat <==
acc delta
98.214 4.665
96.538 16.301
77.67 4.869
90.268 10.075
93.534 6.488
77.783 3.849
98.485 13.288
78.571 5.196
87.957 6.844
100.0 8.607
79.032 5.57
97.138 6.36
98.378 7.815
91.176 5.812
72.773 3.795
80.433 5.538
82.639 3.726
75.867 3.062
74.093 4.077
81.398 4.675


==> figures/data/delta_acc_gemma3_Super_High.dat <==
acc delta
99.086 9.106
99.221 11.817
98.98 9.109
97.533 7.215
98.625 7.947
98.826 8.288
97.954 10.8


==> figures/data/gap_by_tier_gemma3_High.dat <==
size mean_gap lo hi
1 0.1983 0.1698 0.2251
2 0.0991 0.0761 0.1211
3 0.0432 0.0226 0.0636
4 0.0443 0.0250 0.0637


==> figures/data/gap_by_tier_gemma3_Low_Zero.dat <==
size mean_gap lo hi
1 0.0350 -0.0227 0.0889
2 0.0620 0.0080 0.1173
3 0.0449 -0.0028 0.0919
4 0.0466 -0.0024 0.0941


==> figures/data/gap_by_tier_gemma3_Mid.dat <==
size mean_gap lo hi
1 0.1532 0.0719 0.2356
2 0.1208 0.0793 0.1669
3 0.1054 0.0689 0.1498
4 0.0936 0.0571 0.1440


==> figures/data/gap_by_tier_gemma3_Super_High.dat <==
size mean_gap lo hi
1 0.2285 0.1598 0.2811
2 0.0793 0.0160 0.1241
3 0.0622 0.0355 0.0895
4 0.0381 0.0161 0.0569


==> figures/data/loss_by_margin_gemma4_High.dat <==
bin rate lo hi n
1 36.49 33.88 39.19 1255
2 33.8 31.83 35.83 2139
3 26.06 24.51 27.67 2970
4 24.0 22.71 25.35 4041
5 17.0 16.32 17.71 11144
6 12.54 11.98 13.13 12842
7 9.27 8.86 9.7 18078
8 6.34 5.87 6.84 9656
9 3.45 2.44 4.85 899


==> figures/data/loss_by_margin_gemma4_Low_Zero.dat <==
bin rate lo hi n
1 43.46 39.8 47.19 688
2 40.77 37.66 43.96 932
3 33.66 30.5 36.98 814
4 31.69 28.95 34.56 1054
5 24.91 22.9 27.04 1678
6 20.45 18.4 22.66 1374
7 18.67 16.96 20.52 1837
8 13.31 11.66 15.16 1450
9 9.48 7.39 12.09 601


==> figures/data/loss_by_margin_gemma4_Mid.dat <==
bin rate lo hi n
1 44.16 41.2 47.16 1062
2 35.98 33.62 38.41 1537
3 31.22 28.95 33.59 1531
4 26.93 25.02 28.94 1964
5 23.44 22.09 24.86 3600
6 16.92 15.62 18.31 2984
7 16.27 15.15 17.47 3896
8 10.28 9.17 11.51 2588
9 7.46 5.78 9.59 737


==> figures/data/loss_by_margin_gemma4_Super_High.dat <==
bin rate lo hi n
1 31.6 25.72 38.14 212
2 24.66 20.85 28.9 438
3 18.83 16.0 22.02 648
4 15.28 13.17 17.66 988
5 10.7 9.67 11.81 3207
6 6.71 5.96 7.54 3862
7 5.14 4.58 5.77 5294
8 3.58 2.96 4.31 2934
9 0.89 0.35 2.26 450


==> figures/data/tax_by_tier_gemma3_High.dat <==
size mean_tax lo hi
1 33.60 28.61 38.65
2 20.35 17.31 23.43
3 12.73 10.74 14.70
4 9.28 7.28 11.37


==> figures/data/tax_by_tier_gemma3_Low_Zero.dat <==
size mean_tax lo hi
1 35.91 24.41 47.52
2 32.99 21.68 44.02
3 11.95 -10.29 27.93
4 20.59 12.95 27.96


==> figures/data/tax_by_tier_gemma3_Mid.dat <==
size mean_tax lo hi
1 36.88 17.72 56.13
2 26.96 19.11 34.12
3 21.09 17.52 24.66
4 16.14 11.81 20.62


==> figures/data/tax_by_tier_gemma3_Super_High.dat <==
size mean_tax lo hi
1 23.38 17.49 29.85
2 18.58 14.98 22.49
3 9.82 7.97 11.98
4 7.12 5.56 8.71

